Symbolic computation of the Hartree-Fock energy from a chiral EFT three-nucleon interaction at N$^2$LO

We present the first of a two-part Mathematica notebook collection that implements a symbolic approach for the application of the density matrix expansion (DME) to the Hartree-Fock (HF) energy from a chiral effective field theory (EFT) three-nucleon interaction at N$^2$LO. The final output from the notebooks is a Skyrme-like energy density functional that provides a quasi-local approximation to the nonlocal HF energy. In this paper, we discuss the derivation of the HF energy and its simplification in terms of the scalar/vector-isoscalar/isovector parts of the one-body density matrix. Furthermore, a set of steps is described and illustrated on how to extend the approach to other three-nucleon interactions.

==> MatheCode.txt <==
V3NDoubleExchangeHFCR1=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR2=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR3=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]9]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]9]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR4=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR5=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR6=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR7=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR8=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]11=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]11]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR9=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR10=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR11=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]1]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]10]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR12=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]11=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]11]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]10]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]9]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[iM.\[Sigma][[\[Alpha]2]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]9]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR13=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR14=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]11=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]5]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR15=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]11=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]8]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]11]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]11]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]11]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]11]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)

V3NDoubleExchangeHFCR16=Simplify[\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]2=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]3=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]4=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]5=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]6=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]7=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]8=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]9=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]10=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]11=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Alpha]12=1\),\(3\)]\(1/16*(1/4(\[Rho]10*Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]12]]]+Tr[iM.\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[(\[Rho]11.\[Tau]).\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]12]]]+Tr[(s10.\[Sigma]).\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]12]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s11[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]8]].\[Sigma][[\[Alpha]11]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]5]].\[Tau][[\[Alpha]12]]]\)\)))1/4(\[Rho]20*Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]12]]]+Tr[iM.\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[(\[Rho]21.\[Tau]).\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]12]]]+Tr[(s20.\[Sigma]).\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[iM.\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]12]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s21[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]1]].\[Sigma][[\[Alpha]9]].\[Sigma][[\[Alpha]11]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]3]].\[Tau][[\[Alpha]10]].\[Tau][[\[Alpha]12]]]\)\)))1/4(\[Rho]30*Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[iM.\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[(\[Rho]31.\[Tau]).\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+Tr[(s30.\[Sigma]).\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[iM.\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]+(\!\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]1=1\),\(3\)]\(\*SubsuperscriptBox[\(\[Sum]\),\(\[Beta]2=1\),\(3\)]\(s31[\([\[Beta]1]\)]\)[\([\[Beta]2]\)]Tr[\[Sigma][\([\[Beta]1]\)].\[Sigma][[\[Alpha]2]].\[Sigma][[\[Alpha]9]]]*Tr[\[Tau][\([\[Beta]2]\)].\[Tau][[\[Alpha]4]].\[Tau][[\[Alpha]10]]]\)\)))*LeviCivitaEpsilon[[\[Alpha]3]][[\[Alpha]4]][[\[Alpha]5]]LeviCivitaEpsilon[[\[Alpha]6]][[\[Alpha]7]][[\[Alpha]8]])\)\)\)\)\)\)\)\)\)\)\)\)\)];

(*------------------------------------------------------*)(*------------------------------------------------------*)



==> inter_input.txt <==
particle-1
s = 8
t = 5
particle-2
s = 1
t = 3
q = 1,6
particle-3
s = 2
t = 4
q = 2,7
general
LeviCivitaEpsilon = 3,4,5
LeviCivitaEpsilon = 6,7,8

